A class of kernel-based scalable algorithms for data science

We present several generative and predictive algorithms based on the RKHS (reproducing kernel Hilbert spaces) methodology, which, most importantly, are scale up efficiently with large datasets or high-dimensional data. It is well recognized that the RKHS methodology leads one to efficient and robust algorithms for numerous tasks in data science, statistics, and scientific computation. However, the implementations existing the literature are often difficult to scale up for encompassing large datasets. In this paper, we introduce a simple and robust, divide-and-conquer methodology. It applies to large scale datasets and relies on several kernel-based algorithms, which distinguish between various extrapolation, interpolation, and optimal transport steps. We argue how to select the suitable algorithm in specific applications thanks to a feedback of performance criteria. Our primary focus is on applications and problems arising in industrial contexts, such as generating meshes for efficient numerical simulations, designing generators for conditional distributions, constructing transition probability matrices for statistical or stochastic applications, and addressing various tasks relevant to the Artificial Intelligence community. The proposed algorithms are highly relevant to supervised and unsupervised learning, generative methods, as well as reinforcement learning.

==> figs/MNISTMultiscale.csv <==
,Ny,Method,Execution Time (s),score
0,5,random,106.02625107765198,0.9744
1,5,Sharp Disc.,172.6502902507782,0.9772
2,5,Greedy,117.13369226455688,0.9773
3,5,K-Means,108.37743377685547,0.9762
4,10,random,57.26747679710388,0.9734
5,10,Sharp Disc.,136.522602558136,0.9741
6,10,Greedy,69.12399244308472,0.9751
7,10,K-Means,58.75279116630554,0.9743
8,20,random,43.932486057281494,0.9696
9,20,Sharp Disc.,107.80321097373962,0.9702
10,20,Greedy,51.57327938079834,0.9721
11,20,K-Means,44.51683235168457,0.9702
12,40,random,40.03230547904968,0.9659
13,40,Sharp Disc.,106.59662914276123,0.9676
14,40,Greedy,47.46633577346802,0.9681
15,40,K-Means,40.98250770568848,0.9686
16,80,random,35.485456228256226,0.9665
17,80,Sharp Disc.,101.63038730621338,0.9673
18,80,Greedy,45.34389615058899,0.966
19,80,K-Means,40.22595810890198,0.9668


==> figs/clustering.csv <==
Method,Nx,Ny,Execution Time (s),inertia,mmd
greedy,1024,128,0.03891134262084961,1028.1806670214105,2.5316890621018828e-05
sharp disc.,1024,128,0.5123662948608398,1955.1475679742057,1.0218362268443748e-05
kmeans,1024,128,0.19772982597351074,408.93552888977194,0.0007832229673651048
bal. random,1024,128,0.019004344940185547,979.942782840604,0.002510312064006648


==> figs/results_MNISTXY.csv <==
,Ny,Method,Execution Time (s),score
3,32,random,1.564896345,0.8277
4,32,Greedy,3.474002838,0.8039
5,32,K-Means,2.525380373,0.8583
6,64,random,1.704702377,0.8738
7,64,Greedy,4.277620554,0.8626
8,64,K-Means,2.912572384,0.9036
9,128,random,2.035170794,0.9069
10,128,Greedy,5.451790094,0.8952
11,128,K-Means,3.686680794,0.9284
12,256,random,2.718459845,0.932
13,256,Greedy,7.742079496,0.9247
14,256,K-Means,5.212399483,0.9474
15,512,random,4.186877966,0.9485
16,512,Greedy,12.39344907,0.9426
17,512,K-Means,8.392200947,0.9608
18,1024,random,7.464524269,0.9595
19,1024,Greedy,22.80307293,0.9583
20,1024,K-Means,15.76360345,0.9685
21,2048,random,15.31012607,0.9678
22,2048,Greedy,47.94065714,0.9677
23,2048,K-Means,30.79973078,0.9763
24,4096,random,37.03122377,0.9739
25,4096,Greedy,118.1269038,0.977
26,4096,K-Means,92.77094483,0.9793
27,8192,random,101.3578613,0.978
28,8192,Greedy,340.8319664,0.9822
29,8192,K-Means,299.7516851,0.9826


==> figs/results_MNISTYY.csv <==
,Ny,Method,Execution Time (s),score
0,16,random,0.18315863609313965,0.3645
1,16,Greedy,1.9417195320129395,0.4338
2,16,K-Means,0.9623661041259766,0.6152
3,32,random,0.19750690460205078,0.5434
4,32,Greedy,2.3429112434387207,0.3579
5,32,K-Means,1.1499156951904297,0.7363
6,64,random,0.2227017879486084,0.625
7,64,Greedy,2.885420799255371,0.3385
8,64,K-Means,1.4321846961975098,0.7533
9,128,random,0.26398730278015137,0.7929
10,128,Greedy,3.8368828296661377,0.5528
11,128,K-Means,1.8923406600952148,0.799
12,256,random,0.3589456081390381,0.8578
13,256,Greedy,5.521591901779175,0.7384
14,256,K-Means,2.8474175930023193,0.8348
15,512,random,0.5715138912200928,0.902
16,512,Greedy,8.83660364151001,0.8663
17,512,K-Means,4.745030403137207,0.8652
18,1024,random,1.0317513942718506,0.929
19,1024,Greedy,16.197986364364624,0.9307
20,1024,K-Means,9.180631399154663,0.9147
21,2048,random,2.0884170532226562,0.9477
22,2048,Greedy,34.023144483566284,0.9555
23,2048,K-Means,17.17682957649231,0.9445
24,4096,random,5.600088119506836,0.9575
25,4096,Greedy,83.69544005393982,0.9782
26,4096,K-Means,62.26688599586487,0.9589
27,8192,random,21.29575252532959,0.969
28,8192,Greedy,244.61696219444275,0.9837
29,8192,K-Means,219.0111894607544,0.9705

